Pooling Solvent Mixtures for Solvation Free Energy Predictions

Solvation free energy is an important design parameter in reaction kinetics and separation processes, making it a critical property to predict during process development. In previous research, directed message passing neural networks (D-MPNN) have successfully been used to predict solvation free energies and enthalpies in organic solvents. However, solvent mixtures provide greater flexibility for optimizing solvent interactions than monosolvents. This work aims to extend our previous models to mixtures. To handle mixtures in a permutation invariant manner we propose a pooling function; MolPool. With this pooling function, the machine learning models can learn and predict properties for an arbitrary number of molecules. The novel SolProp-mix software that applies MolPool to D-MPNN was compared to state-of-the-art architectures for predicting mixture properties and validated with our new database of COSMOtherm calculations; BinarySolv-QM. To improve predictions towards experimental accuracy, the network was then fine-tuned on experimental data in monosolvents. To demonstrate the benefit of this transfer learning methodology, experimental datasets of solvation free energies in binary (BinarySolv-Exp) and ternary (TernarySolv-Exp) solvent mixtures were compiled from data on vapor-liquid equilibria and activity coefficients. The neural network performed better than COSMOtherm calculations with an MAE of 0.25 kcal/mol and an RMSE of 0.37 kcal/mol for non-aqueous mixed solvents. Additionally, the ability to capture trends for a varying mixture composition was validated successfully. Our model's ability to accurately predict mixture properties from the combination of in silico data and pure component experimental data is promising given the scarcity of experimental data for mixtures in many fields.

==> README.txt <==
For the Zenodo

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

**Please cite our work if you wish to use any of the data sets**
**Please contact florence.vermeire@kuleuven.be for any additional information**

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

[General comments]

The SolProp-mix data collection contains thermodynamic properties related to the dissolution of organic solutes in organic solvents and water.
The dataset is limited to neutral solutes and solvents.
Thermodynamic properties included are solvation free energy at 298K (dGsolv) and solvation enthalpy at 298K (dHsolv)
Some of the data originate from quantum chemical calculations (COSMO-RS theory, with COSMOtherm software), other datasets are experimental curated data from various literature sources.
More details on the construction and curation of each of those datasets can be found in the supporting information of the respective publication:

'Title'
by Authors
Institutions
DOI

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

[Databases overview]

[Data/CombiSolvGH-QM]

A database for the gas-liquid solvation free energy and enthalpy at 298K, with a reference state of 1 mol/L, calculated with quantum chemistry (COSMO-RS). This database is a combination of CombiSolv-QM and CombiSolvH-QM from the SolProp data collection, see the corresponding publication.
The dataset contains 1 million entries for 284 unique organic solvents (incl water) and 10836 unique organic solutes.
The data is provided as a text file, with solvent and solute represented by their InChI identifier and dGsolv and dHsolv at 298K in kcal/mol.

Corresponding pre-print:
https://arxiv.org/pdf/2012.11730.pdf
Corresponding publication:
https://doi.org/10.1016/j.cej.2021.129307

[Data/CombiSolvGH-Exp]

A database for the gas-liquid solvation free energy and enthalpy at 298K, with a reference state of 1 mol/L, curated from various literature sources. This database is a combination of CombiSolv-exp and CombiSolvH-exp from the SolProp data collection, see the corresponding publication.

The dataset contains - entries for - unique organic solvents (incl water) and - unique organic solutes. TODO: Update the numbers when we decide what to do about overlapping solutes. 
The data is provided as a text file, with solvent and solute represented by their and InChI identifier.
All dGsolv and dHsolv entries are given at 298K in kcal/mol. If there are multiple literature values, they are averaged and the standard deviation is calculated.

Corresponding pre-print:
https://arxiv.org/pdf/2012.11730.pdf
Corresponding publication:
https://doi.org/10.1016/j.cej.2021.129307

[Data/BinarySolvGH-QM]

A database for the gas-liquid solvation energy and enthalpy at 298K, calculated with quantum chemistry (COSMO-RS). 
The dataset contains 1,000,000 entries for 32 unique organic solvents (incl water) in 452 unique solvent pairs and 10960 unique organic solutes.
The data is provided as a text file, with solvent and solutes represented by their InChI identifier and dGsolv and dHsolv at 298K in kcal/mol.

[Data/MixSolvGH-QM] (Did we want to consider changing the name to something that doesn't use Mix in the name?)

A database with 500,000 data points randomly sampled from each of CombiSolvGH-QM and BinarySolvGH-QM, for training the models in the corresponding publication.

[Data/solprop-mix]

A database for the gas-liquid solvation free energy in binary and ternary solvents at temperatures between 280K and 350K, with a reference state of 1 mol/L, curated from infinite dilution activity coefficients and vapor-liquid equilibrium data. 

The dataset contains 30095 binary solvent entries for 204 unique organic solvents (incl water) in 828 unique solvent pairs and 209 unique organic solutes.
The dataset also contains 4242 ternary solvent entries for 66 unique organic solvents (incl water) in 208 unique solvent combinations and 62 unique organic solutes.

The data is provided as an excel file, with solvents and solutes represented by their InChI identifier and Dortmund Databank name. The experimental dGsolv values are provided as well as the predictions from each of the models considered: COSMO-RS, Concat trained on QM and/or experimental data, and SolProp-mix trained on QM and/or experimental data. References to the original data sources are also provided.

The excel sheet also includes performance metrics for the models: mean absolute error, root mean squared error, and mean signed error, all in kcal/mol. 

Additional solvation free energies from experimental that were filtered out and not used in evaluating the models are also provided.

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

[Model code]

[SolProp_ML/SolProp_ML-StaticCodeGsolv]

The code used to train and run the ML models. Also available at https://gitlab.... and https://anaconda.org/....

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------

[Machine learning models overview]

All models were trained as multi-task models to predict both solvation free energy and solvation enthalpy at 298 K. The solvation free energy at 298K can be extrapolated to other temperatures using the sovlation enthalpy. 

[Machine_learning_models/Concat_QM]

An ensemble of models with the Concat architecture trained on the MixSolvGH-QM dataset.

[Machine_learning_models/Concat_QM_Exp]

An ensemble of models with the Concat architecture pre-trained on the MixSolvGH-QM dataset and fine-tuned on the CombiSolv-exp dataset.

[Machine_learning_models/SolProp-mix_QM]

An ensemble of models with the SolProp-mix architecture trained on the MixSolvGH-QM dataset.

[Machine_learning_models/SolProp-mix_Exp]

An ensemble of models with the SolProp-mix architecture trained on the CombiSolvGH-Exp dataset.

[Machine_learning_models/SolProp-mix_QM_Exp]

An ensemble of models with the SolProp-mix architecture pre-trained on the MixSolvGH-QM dataset and fine-tuned on the CombiSolv-exp dataset.

----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


==> elsarticle/changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> elsarticle/manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



